Baryon fractions in clusters of galaxies: evidence against a preheating model for entropy generation

The Millennium Gas project aims to undertake smoothed-particle hydrodynamic resimulations of the Millennium Simulation, providing many hundred massive galaxy clusters for comparison with X-ray surveys (170 clusters with kTsl > 3 keV). This paper looks at the hot gas and stellar fractions of clusters in simulations with different physical heating mechanisms. These fail to reproduce cool-core systems but are successful in matching the hot gas profiles of non-cool-core clusters. Although there is immense scatter in the observational data, the simulated clusters broadly match the integrated gas fractions within r500 . In line with previous work, however, they fare much less well when compared to the stellar fractions, having a dependence on cluster mass that is much weaker than is observed. The evolution with redshift of the hot gas fraction is much larger in the simulation with early preheating than in one with continual feedback; observations favour the latter model. The strong dependence of hot gas fraction on cluster physics limits its use as a probe of cosmological parameters.

==> TODO.txt <==
Title (ALL):
Think of a better title.

Proofreading (ALL):
Read carefully and make note of ALL typos, omissions, errors, etc.
Report back to me (on paper if that is easier).

Keywords (OWAIN): 
Check keywords to see if there are any others that we can add (check
other papers)

Fig 1 (OWAIN): 
Need to collect the scripts and data to make Figure 1 into their own
directory figs/fig_fgdiff.
Need to alter line-spacing=0.05 to be different for each colour (so
that the overlap shows up better) - see fig_fgfitevol.
Need to alter script so that profiles go slightly further in towards r=0.
(Optional) combine three plots into a single one wth three panels -
see fig_fgfitevol for an example of how to do this.

Fig 2 (OWAIN):
Need to collect the scripts and data to make Figure 2 into their own
directory figs/fig_fgdiffobs.
Need to alter line-spacing=0.05 to be different for each colour (so
that the overlap shows up better) - see fig_fgfitevol.
Need to change x-caption of top plot to be symbol Delta (!7D!3) rather than
written out.

Fig 5 (OWAIN):
Need to collect the scripts and data to make Figure 5 into their own
directory figs/fig_fgobs.
(Optional) Consider adding example error bar for the observational
data points.

Fig 7 (OWAIN):
Need to collect the scripts and data to make Figure 5 into their own
directory figs/fig_fgdiffobs.
(Optional) Consider adding example error bar for the observational
data points.

Fig 9 (PETER):
(Optional) Add error bars to observational data points.

Figs 10/11 (ALL):
Give Peter feedback on whether I should plot the best-fit on the
relations.  Cons: would then probably need to quote it in the text and
it is pretty meaningless; the best fit does not look like a good fit
to the eye.
Give Peter feedback on whether to split into two panels.

Fig 12 (CHRIS):
Need to collect the scripts and data to make Figure 12 into their own
directory figs/fig_fgevol.
(Optional) All the other plots use shaded 1-sigma regions rather than
lines to show upper and lower extent of the range.  Should this?  I
think that it would probably look a mess so I would leave as is.
(Optional) Combine three plots into a single one wth three panels -
see fig_fgfitevol for an example of how to do this.

Fig 15 (OWAIN):
Need to collect the scripts and data to make Figure 14 into their own
directory figs/fig_fgevolobs.
The character size is too small: correct this (we are using 1.4).
Change x-axis label to "z" instead of "redshift".
(Optional) Combine both plots into a single one wth two panels -
see fig_fgfitevol for an example of how to do this.

Table 3 (OWAIN):
Owain to supply numbers for table 3.

Fig 15 (OWAIN):
Need to collect the scripts and data to make Figure 14 into their own
directory figs/fig_fgevolcosmo.
The character size is too small: correct this (we are using 1.4).

Sec 3.3.2 (PETER):
Once Table 3 is completed, check and update numerous statements in the
text.
Decide whether PC run is firmly ruled out or not.

MAE09 (OWAIN):
Repeat analysis of Sec 3.3.2 with MAE09 data.
Integrate into Fig 15, or produce a new set of plots.

Conclusions (PETER):
Once analysis is complete, update conclusions wrt ruling out PC run.

Acknowledgements (OWAIN/CHRIS):
Owain to supply statement re computer time at Nottingham and Virgo,
plus help received from Adrian and any others.
Chris to supply statement re help from observers wrt gathering
observational data.

